On Testing of Samplers

Given a set of items $\mathcal{F}$ and a weight function $\mathtt{wt}: \mathcal{F} \mapsto (0,1)$, the problem of sampling seeks to sample an item proportional to its weight. Sampling is a fundamental problem in machine learning. The daunting computational complexity of sampling with formal guarantees leads designers to propose heuristics-based techniques for which no rigorous theoretical analysis exists to quantify the quality of generated distributions. This poses a challenge in designing a testing methodology to test whether a sampler under test generates samples according to a given distribution. Only recently, Chakraborty and Meel (2019) designed the first scalable verifier, called Barbarik1, for samplers in the special case when the weight function $\mathtt{wt}$ is constant, that is, when the sampler is supposed to sample uniformly from $\mathcal{F}$ . The techniques in Barbarik1, however, fail to handle general weight functions. The primary contribution of this paper is an affirmative answer to the above challenge: motivated by Barbarik1 but using different techniques and analysis, we design Barbarik2 an algorithm to test whether the distribution generated by a sampler is $\varepsilon$-close or $\eta$-far from any target distribution. In contrast to black-box sampling techniques that require a number of samples proportional to $|\mathcal{F}|$ , Barbarik2 requires only $\tilde{O}(tilt(\mathtt{wt},\varphi)^2/\eta(\eta - 6\varepsilon)^3)$ samples, where the $tilt$ is the maximum ratio of weights of two satisfying assignments. Barbarik2 can handle any arbitrary weight function. We present a prototype implementation of Barbarik2 and use it to test three state-of-the-art samplers.

==> revision.txt <==
The previous version of the paper was submitted to the International Conference on Computer-Aided Verification (CAV), given its focus at the intersection of verification and AI. 

The paper received positive feedback for its technical quality. Quoting reviewer: "The paper is technically deep and makes a serious contribution to the practice 
of testing random samplers of Boolean formulas." 
The primary complaint of the reviewers was that the paper was extremely dense. Quoting review: "The paper is extremely dense and makes no attempt to make it accessible to a general audience."

Another criticism focused on the discussion of performance metrics. Quoting review: "Runtime performance is not discussed. Sample complexity is reported as performance; 
however, there are various overheads in Fulcrum which don't appear in the sample complexity."

Major revisions:

In this paper, we have expanded the focus to make it accessible to the general audience. As a result, the proofs have been moved to the appendix, and we have expanded on the discussion. We have also presented detailed empirical performance metrics along with runtime and comparison with a baseline. 
The difference between our approach and baseline is exponential, so in the prior submission, we had omitted 
empirical performance comparison with baseline 

We have also improved the discussion concerning prior work in property testing. And while the distance metrics used in the paper are standard,
for completeness, we have expanded the discussion on the same. 

In the previous version of the work, the inverse transform sampling approach was not presented clearly. We have improved on the presentation 
even though the space restriction dictated that we move the version to the appendix. 


